Taking Time Out of TOCTOU: From Race Reproduction to Security Discovery

Time-of-check-to-time-of-use (TOCTOU) races are hard to reproduce and lost races can make vulnerable programs look fixed. We present Chronos, a framework that separates intervention timing from verdict evidence and builds reusable one-trial security regression oracles from declared races for deterministic reproduction, commit bisection and CI. Race Specifications compose reusable hold engines, actions, observers and outcome rules. When the declared hold is reached and the attack completes while held, Chronos orders it before the use under blocking and interference assumptions. Chronos uses seccomp notifications to enforce declared hold-attack-release ordering at syscall boundaries on stock Linux; ptrace and a KVM guest gate provide holds at userspace and kernel instruction sites. One decision procedure labels every mechanism's runs: fixed requires positive, case-specific evidence of preservation, justified refusal, omission under checked coverage, or a declared rule; missing or contradictory required evidence remains indeterminate. On known-vulnerable builds, effect-only checkers made over 800 false-fixed classifications in failed-intervention trials; Chronos made none. All 17 syscall-held cases and four of six instruction-held cases had vulnerable and fixed labels. Two kernel cases remain one-sided. All 27 historical bisections recovered the expected boundaries. For runc's masked-path bisection with one victim per launch, fixed retry and Git Bayesect took medians of 475 and 398 natural launches; Chronos used seven held trials including endpoint checks. Since a label means the same however a fix is written, we also ran the specifications and attack variants on releases, distribution packages and other runtimes. There, Chronos helped us uncover three issues: incomplete fixes in chrony and rpm, and a Debian rpm package its tracker listed as fixed.

==> README.txt <==
Chronos arXiv manuscript source
Compile main.tex with pdfLaTeX (two runs; main.bbl holds the bibliography, so BibTeX is not needed).
It includes the paper, references, and regular appendix, with the document class, figures and plotted data.


==> figures/data/bisect_runs95.csv <==
q,floor_n19,chronos_n19,fixedretry_n19,syzbot_n19,syzbotrule_n19,v8_n19,facf_n19,pbamedian_n19,pbacapacity_n19,bayesect_n19,floor_n1267,chronos_n1267,fixedretry_n1267,syzbot_n1267,syzbotrule_n1267,v8_n1267,facf_n1267,pbamedian_n1267,pbacapacity_n1267,bayesect_n1267
0.005,1412.03,6.305,2022.2,nan,nan,4025.47,1727.41,1620.35,1582.63,4506.87,3576.33,12.3895,5796.63,nan,nan,8222.03,4297.91,4032.09,3860.56,7975.3
0.01,704.896,6.307,967.327,nan,nan,1997.19,870.668,812.872,793.038,2244.5,1785.33,12.3755,2848.27,nan,nan,4103.2,2051.38,2016.51,2020.41,3966.93
0.02,351.325,6.3205,492.313,nan,nan,1007.55,431.647,407.425,396.621,1132.63,889.819,12.402,1418.27,nan,nan,2043.39,1004.4,1032,987.203,1988.5
0.03,233.465,6.318,330.938,nan,nan,671.606,287.499,270.986,264.5,742.475,591.31,12.3915,955.795,nan,nan,1363.88,674.853,661.351,637.21,1284.37
0.05,139.173,6.314,192.393,nan,nan,402.012,170.175,160.476,156.507,444.93,352.49,12.3725,560.895,nan,nan,814.146,424.612,396.115,379.515,776.598
0.09,76.3004,6.3395,106.968,nan,nan,225.998,94.5585,89.504,86.7995,237.501,193.25,12.361,310.377,nan,nan,447.012,222.413,218.327,210.085,424.341
0.15,44.847,6.326,63.9385,nan,nan,133.418,55.6275,52.3965,50.924,143.619,113.586,12.397,176.516,nan,nan,265.411,136.321,133.993,123.122,246.989
0.25,25.9441,6.309,37.721,360.267,134.028,80.7865,30.066,30.2825,29.5405,80.0805,65.7101,12.3965,106.775,783.168,404.2,157.243,74.575,73.3135,73.9025,141.453
0.4,15.2571,6.312,22.058,117.44,72.91,49.743,17.956,16.9965,17.627,49.1885,38.6424,12.395,64.201,237.63,189.915,97.625,44.615,43.5655,42.3695,85.522
0.6,9.22604,6.3155,14.0285,85.2,58.695,31.669,10.726,10.841,10.305,29.134,23.3673,12.3855,39.278,176.785,144.63,64.3035,26.5015,25.3495,25.027,51.583

